Identification of interstellar cyanamide towards the hot molecular core G358.93-0.03 MM1

The amide-related molecules are essential for the formation of the other complex bio-molecules and an understanding of the prebiotic chemistry in the interstellar medium (ISM). We presented the first detection of the rotational emission lines of the amide-like molecule cyanamide (NH$_{2}$CN) towards the hot molecular core G358.93$-$0.03 MM1 using the Atacama Large Millimeter/Submillimeter Array (ALMA). Using the rotational diagram model, the derived column density of NH$_{2}$CN towards the G358.93$-$0.03 MM1 was (5.9$\pm$2.5)$\times$10$^{14}$ cm$^{-2}$ with a rotational temperature of 100.6$\pm$30.4 K. The derived fractional abundance of NH$_{2}$CN towards the G358.93$-$0.03 MM1 with respect to H$_{2}$ was (4.72$\pm$2.0)$\times$10$^{-10}$, which is very similar to the existent three-phase warm-up chemical model abundances of NH$_{2}$CN. We compare the estimated abundance of NH$_{2}$CN towards G358.93$-$0.03 MM1 with other sources, and we observe the abundance of NH$_{2}$CN towards G358.93$-$0.03 MM1 is nearly similar to that of the sculptor galaxy NGC 253 and the low-mass protostars IRAS 16293-2422 B and NGC 1333 IRAS4A2. We also discussed the possible formation mechanisms of NH$_{2}$CN towards the hot molecular cores and hot corinos, and we find that the NH$_{2}$CN molecule was created in the grain-surfaces of G358.93-0.03 MM1 via the neutral-neutral reaction between NH$_{2}$ and CN.

==> _config.yml <==
title: Author support for ASTR journal
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-slate
